Wavenumber selection in coupled transport equations

We study mechanisms for wavenumber selection in a minimal model for run-and-tumble dynamics. We show that nonlinearity in tumbling rates induces the existence of a plethora of traveling- and standing-wave patterns, as well as a subtle selection mechanism for the wavenumbers of spatio-temporally periodic waves. We comment on possible implications for rippling patterns observed in colonies of myxobacteria.

==> list_of_changes.txt <==
All changes are highlighted in blue. Fixed small typos throughout


P5 Fig 2.1 either label the axes or state what they are in the legend.

We added an explanation in the text, explaining that the phase plane axes are the u- and v-axis, respectively (where it of course does not matter which is which due to the symmetry).



P11 L-4: I found it disappointing that the authors had not tested the 1/t convergence in their numerical simulations -- this would also enable a more accurate estimation of k*. I strongly urge them to do some longer simulations to enable this since I felt that this omission stood out in what is otherwise a very comprehensive paper.



P12 L-5: "nucleation of a ripple" -- I cannot see this in the figure and frankly I have no idea what the authors are referring to. Please provide more detail.

We admit that this was difficult to spot based on simply the given time instances of nucleation and disappearance. We now enlarged the relevant part of Figure 5.2 in an inset and added explanations in both caption and text, referring to the white ripple vanishing along the anti-diagonal of the inset. 


Typos:

P3 L-6:"naturally" should be "neutrally" (I think)

correct, fixed

P11 L10: "spatio=temporal" -> "spatio-temporal"

fixed

P17 L16: shortly -> briefly

fixed

P17 L18: "case are" -> "case is"

fixed

P19 L7: "here here" -> here

fixed

